An accurate and efficient approach to probabilistic conflict prediction

Conflict prediction is a vital component of path planning for autonomous vehicles. Prediction methods must be accurate for reliable navigation, but also computationally efficient to enable online path planning. Efficient prediction methods are especially crucial when testing large sets of candidate trajectories. We present a prediction method that has the same accuracy as existing methods, but up to an order of magnitude faster. This is achieved by rewriting the conflict prediction problem in terms of the first-passage time distribution using a dimension-reduction transform. First-passage time distributions are analytically derived for a subset of Gaussian processes describing vehicle motion. The proposed method is applicable to 2-D stochastic processes where the mean can be approximated by line segments, and the conflict boundary can be approximated by piece-wise straight lines. The proposed method was tested in simulation and compared to two probability flow methods, as well as a recent instantaneous conflict probability method. The results demonstrate a significant decrease of computation time.

==> 2D_art3.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '2D_art3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71428571)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{2D_art3.pdf}}%
    \put(0.62130776,0.41021107){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ $\bm{\mathcal{C}}$}}}%
    \put(0.81982027,0.12436092){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bm{\mathcal{C}}_{I}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{2D_art3.pdf}}%
    \put(0.16552546,0.04468603){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ $\mathbf{r}(0, \omega)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{2D_art3.pdf}}%
    \put(0.51258329,0.67371929){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{r}(t_H, \omega)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{2D_art3.pdf}}%
    \put(0.50170864,0.59202673){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{r}(\tau_{\bm{\mathcal{C}}_I},\omega)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{2D_art3.pdf}}%
    \put(0.66859226,0.16179861){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathbf{n}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{2D_art3.pdf}}%
    \put(0.05876838,0.32178302){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ \large $r_{y}$}}}%
    \put(0.1726347,0.1427136){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ \large $r_{x}$}}}%
    \put(0.04072679,1.52675373){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.52401796\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{2D_art3.pdf}}%
  \end{picture}%
\endgroup%


==> FigSimTwo.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FigSimTwo.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{700bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4)%
    \put(0.90472674,0.04290303){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$12$}}}}%
    \put(0.65778168,0.04290303){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$8$}}}}%
    \put(0.4098097,0.04290303){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$4$}}}}%
    \put(0.16263287,0.04290303){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$0$}}}}%
    \put(0.00771862,0.30588008){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$10$}}}}%
    \put(-0.08433567,0.4758042){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.01622325,0.14224359){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$9$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FigSimTwo.pdf}}%
    \put(0.38111115,0.00114546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Position $r_x$ (m)}}}%
    \put(0.02429199,0.37875981){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Position $r_y$ (m)}}}%
    \put(0.28872968,0.04290303){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$2$}}}}%
    \put(0.53487959,0.04290303){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$6$}}}}%
    \put(0.77785801,0.04290303){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$10$}}}}%
  \end{picture}%
\endgroup%


==> Imagingfig_art.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Imagingfig_art.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42857143)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Imagingfig_art.pdf}}%
    \put(0.92940868,0.13736332){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ $r_{\mathbf{n}}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Imagingfig_art.pdf}}%
    \put(0.49341002,0.13552541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ $\alpha$}}}%
    \put(0.23539082,0.12680973){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_{\mathbf{n}}(0)$}}}%
    \put(0.63986357,0.19956654){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\big( 2 \alpha - r_{\mathbf{n}}(0) \big)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Imagingfig_art.pdf}}%
    \put(0.02415581,0.38785938){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ $f_{R_{\mathbf{n}}}(r_{\mathbf{n}})$}}}%
  \end{picture}%
\endgroup%


==> SimOneFig.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SetupZoomThick_maybeFinal.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1100bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30454545)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SimOneFig.pdf}}%
    \put(0.39551095,-0.01191853){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Position $r_x$ (m)}}}%
    \put(0.01266777,0.32033088){\color[rgb]{0,0,0}\rotatebox{0}{\makebox(0,0)[lb]{\smash{Position $r_y$ (m)}}}}%
    \put(-0.19297804,0.33415674){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05789341\unitlength}\raggedright \end{minipage}}}%
    \put(-0.005,0.22166532){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$\ \ \ 0$}}}}%
    \put(-0.005,0.28937882){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$\ \ 10$}}}}%
    \put(-0.005,0.15195177){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$-10$}}}}%
    \put(-0.005,0.07683825){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$-20$}}}}%
    \put(0.13152947,0.02717507){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$0$}}}}%
    \put(0.29174574,0.02717507){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$20$}}}}%
    \put(0.45936678,0.02717507){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$40$}}}}%
    \put(0.62821326,0.02717507){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$60$}}}}%
    \put(0.80024448,0.02717507){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$80$}}}}%
    \put(0.95863337,0.02717507){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$100$}}}}%
  \end{picture}%
\endgroup%

